Reward Signal Design for Autonomous Racing

Reinforcement learning (RL) has shown to be a valuable tool in training neural networks for autonomous motion planning. The application of RL to a specific problem is dependent on a reward signal to quantify how good or bad a certain action is. This paper addresses the problem of reward signal design for robotic control in the context of local planning for autonomous racing. We aim to design reward signals that are able to perform well in multiple, competing, continuous metrics. Three different methodologies of position-based, velocity-based, and action-based rewards are considered and evaluated in the context of F1/10th racing. A novel method of rewarding the agent on its state relative to an optimal trajectory is presented. Agents are trained and tested in simulation and the behaviors generated by the reward signals are compared to each other on the basis of average lap time and completion rate. The results indicate that a reward based on the distance and velocity relative to a minimum curvature trajectory produces the fastest lap times.

==> Graphs/TrainingData.csv <==
x,y
0,-0.965301303025085
10,-0.968660353411684
20,-0.971746610684079
30,-0.973154128824293
40,-0.973908107582434
50,-0.97578893208974
60,-0.979588517265801
70,-0.982542715696486
80,-0.985276371477992
90,-0.987814093477531
100,-0.986545399635155
110,-0.976942626255189
120,-0.954558150451283
130,-0.935423558447825
140,-0.911779914023207
150,-0.868849162630894
160,-0.673147152123468
170,-0.486986273047465
180,-0.314700703731646
190,-0.05995669933004
200,0.09572908589953
210,0.229264252648965
220,0.318675646297642
230,0.477676311478427
240,0.526338732211409
250,0.525381676079323
260,0.451369909758021
270,0.545384593352707
280,0.571678391926268
290,0.675988413297806
300,0.927481135629993
310,1.12851798647705
320,1.1737292182506
330,1.19491192184636
340,1.18258334447503
350,1.10495928692109
360,1.06038266455704
370,1.03368812001591
380,1.10834797468736
390,1.11282357959951
400,1.17106648197337
410,1.24178549418004
420,1.31848817872601
430,1.22622679828431
440,1.27222395259802
450,1.25397604005983
460,1.25873866378121
470,1.26837373769703
480,1.36043207401396
490,1.36632605434133
500,1.40424886102157
510,1.3801085716607
520,1.31020098612503
530,1.26189568274595
540,1.17638031546773
550,1.20550240224336
560,1.15851795729253
570,1.15703344689642
580,1.19563467012616
590,1.17128262190107
600,1.12737178912888
610,1.16177934286979
620,1.16527695742186
630,1.16614914717538
640,1.22252773319426
650,1.24451606406143
660,1.25274620009049
670,1.25506799914981
680,1.28823266092789
690,1.36283285374817
700,1.39909529329046
710,1.39124144969763
720,1.44769563810585
730,1.44777214387227
740,1.42334508616144
750,1.34964681636385
760,1.33301420100942
770,1.26694634949274
780,1.26230266804411
790,1.28667021659588
800,1.36035274176542
810,1.41335630184288
820,1.4739196176729
830,1.4443585679557
840,1.40430986637091
850,1.30467109176099
860,1.30468730661989
870,1.28159447317945
880,1.30632933738472
890,1.32231054328834
900,1.37701418626129
910,1.35615808551782
920,1.39396205552714
930,1.37032546544171
940,1.3862527460881
950,1.43127912450104
960,1.45219041743616
970,1.42799862601387
980,1.42737665175254
990,1.42629472107225
1000,1.42632392163608
1010,1.40508249568825


==> Graphs/test_time_sweep.csv <==
x,y1,y2
0.4,100,96
0.6,83.1497797356828,71
0.8,79.295154185022,77
1,76.2114537444934,95
1.5,70.0440528634361,91
1.8,73.568281938326,85
2,69.7503671071952,58
2.5,62.5550660792952,50


==> Table Data/results_forest.csv <==
#,Name,%Complete,AvgTime
0,ModTime_medForest,99.4,19.58148893360161
1,ModCth_medForest,94.0,24.393617021276597
2,ModSteer_medForest,99.5,21.46633165829146
3,GenTime_medForest,71.5,13.696503496503496
4,GenCth_medForest,44.1,16.569160997732425
5,GenSteer_medForest,59.9,15.353923205342237
6,TunerCar Agent: Following PP references,91.0,15.82857142857143

